An Introduction to the Hausdorff Measure and Its Applications in Fractal Geometry

This paper presents a comprehensive introduction to the Hausdorff measure, a fundamental tool in fractal geometry and geometric measure theory. We begin by defining the Hausdorff outer measure on subsets of metric spaces, followed by a discussion of Caratheodory's criterion, which characterizes measurable sets. From this foundation, we construct the Hausdorff measure and explore its essential properties, including monotonicity and translation invariance. We then introduce the Hausdorff dimension, a powerful generalization of Euclidean dimension, particularly suited to analyzing non-regular or self-similar sets. As an application, we examine the Cantor ternary set, computing its Hausdorff dimension and demonstrating how the Hausdorff measure captures its geometric complexity. This exposition aims to bridge the gap between abstract theory and illustrative application, offering insights relevant to mathematics and various scientific domains such as physics and computer science.

==> manifest.txt <==
%%
%% Copyright 2024 OXFORD UNIVERSITY PRESS
%%
%% This file is a fork of the 'oup-authoring-template Bundle' for the Royal Statistical Society.
%% ---------------------------------------------
%%
%% It may be distributed under the conditions of the LaTeX Project Public
%% License, either version 1.2 of this license or (at your option) any
%% later version.  The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.2 or later is part of all distributions of LaTeX
%% version 1999/12/01 or later.
%%
%% The list of all files belonging to the 'oup-authoring-template Bundle' is
%% given in the file `manifest.txt'.
%%
%% Template article for OXFORD UNIVERSITY PRESS's document class `oup-authoring-template'
%% with bibliographic references
%%

% CONTENTS OF THE OUP-AUTHORING-TEMPLATE BUNDLE %
=================================================

Directory oup-authoring-template/

oup-authoring-template.tex
  article template for a document with author-year and numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory oup-authoring-template/doc/

oup-authoring-template-doc.tex -- LaTeX source file of documentation
oup-authoring-template-doc.pdf -- documentation for oup-authoring-template.cls


